SpecuSym: Speculative Symbolic Execution for Cache Timing Leak Detection

CPU cache is a limited but crucial storage component in modern processors, whereas the cache timing side-channel may inadvertently leak information through the physically measurable timing variance. Speculative execution, an essential processor optimization, and a source of such variances, can cause severe detriment on deliberate branch mispredictions. Despite static analysis could qualitatively verify the timing-leakage-free property under speculative execution, it is incapable of producing endorsements including inputs and speculated flows to diagnose leaks in depth. This work proposes a new symbolic execution based method, SpecuSym, for precisely detecting cache timing leaks introduced by speculative execution. Given a program (leakage-free in non-speculative execution), SpecuSymsystematically explores the program state space, models speculative behavior at conditional branches, and accumulates the cache side effects along with subsequent path explorations. During the dynamic execution, SpecuSymconstructs leak predicates for memory visits according to the specified cache model and conducts a constraint-solving based cache behavior analysis to inspect the new cache behaviors. We have implementedSpecuSymatop KLEE and evaluated it against 15 open-source benchmarks. Experimental results show thatSpecuSymsuccessfully detected from 2 to 61 leaks in 6 programs under 3 different cache settings and identified false positives in 2 programs reported by recent work.

==> cmp2.csv <==
a, No-opt, Simplify and Caching, Solving Reduction, All
1, 1003, 1.19, 1.66, 949 % hash
2, 2964, 0.87, 1.21, 524 % aes
3, 0, 0.64, 1.21, 0 % blowfish
4, 8, 0.65, 1.32, 8 % chacha20
5, 16, 0.75, 1.32, 16 % encoder
6, 0, 0.85, 1.32, 0 % ocb
7, 17, 0.95, 1.32, 17 % des
8, 44, 1.45, 1.32, 25 % str2key
9, 3816, 1.45, 1.32, 2207  % des
10, 2265, 1.45, 1.32, 1972 % camellia
11, 0, 1.45, 1.32, 0 % salsa
12, 2382, 1.45, 1.32, 321 % seed
13, 457, 1.45, 1.32, 273 % des
14, 0, 1.45, 1.32, 0 % salsa
15, 111, 1.45, 1.32, 111 % spectre


==> cmp3.csv <==
a, No-opt, Simplify and Caching, Solving Reduction, All
1, 1659, 1.19, 1.66, 327 % hash
2, 4000, 0.87, 1.21, 2964 % aes
3, 0, 0.64, 1.21, 0 % blowfish
4, 2, 0.65, 1.32, 2 % chacha20
5, 36, 0.75, 1.32, 34 % encoder
6, 0, 0.85, 1.32, 0 % ocb
7, 89, 0.95, 1.32, 89 % des
8, 827, 1.45, 1.32, 50 % str2key
9, 4000, 1.45, 1.32, 3711  % des
10, 212, 1.45, 1.32, 177 % camellia
11, 0, 1.45, 1.32, 0 % salsa
12, 2382, 1.45, 1.32, 321 % seed
13, 457, 1.45, 1.32, 273 % des
14, 0, 1.45, 1.32, 0 % salsa
15, 18, 1.45, 1.32, 17 % spectre


==> important_points.txt <==
1. related work (1) KLEESpectre; (2) Speculative SE short paper; Done
2. explain the speculative window; Done
3. explain why we may have under-appox but no over-approx;
4. possible case study between specusym and ai;


==> mydata.csv <==
a, No-opt, Simplify and Caching, Solving Reduction, All
1, 3.56, 1.19, 1.66, 0.56 % hash
2, 720, 0,0, 32.21 % aes
3, 2.57, 0.87, 1.21, 0.04  % blowfish
4, 61.42, 0,0, 0.31 % chacha20
5, 0.01, 0.65, 1.32, 0.00 % encoder
6, 0.00, 0.75, 1.32, 0.00 % ocb
7, 416.58, 0.85, 1.32, 10.71 % des
8, 0.73, 0.95, 1.32, 0.01 % str2key
9, 720, 0, 0, 52 % des
10, 48.108, 1.45, 1.32, 0.13 % camellia
11, 3.71, 1.45, 1.32, 0.03 % salsa
12, 290.68, 1.45, 1.32, 0.21 % seed
13, 0.42, 1.45, 1.32, 0.37 % des
14, 0.02, 1.45, 1.32, 0.00 % salsa
15, 0.00, 1.45, 1.32, 0.00 % spectre

